On Maximizing Weighted Algebraic Connectivity for Synthesizing Robust Networks

This article deals with the following simpler version of an open problem in system realization theory which has several important engineering applications: Given a collection of masses and a set of linear springs with a specified cost and stiffness, a resource constraint in terms of a budget on the total cost, the problem is to determine an optimal connection of masses and springs so that the resulting structure is as stiff as possible, i.e., the structure is connected and its smallest non-zero natural frequency is as large as possible. In this article, algebraic connectivity, or its mechanical analog - the smallest non-zero natural frequency of a connected structure was chosen as a performance objective. Algebraic connectivity determines the convergence rate of consensus protocols and error attenuation in Unmanned Aerial Vehicle (UAV) formations and is chosen to be a performance objective as it can be viewed as a measure of robustness in UAV communication networks to random node failures. Underlying the mechanical and UAV network synthesis problems is a Mixed Integer Semi-Definite Program (MISDP), an NP-hard problem. The novel contributions of this article lies in developing efficient algorithms to solve the MISDPs based on iterative primal-dual algorithm, cutting-plane methods for polyhedral outer-approximation, capturing the feasible set of MISDPs using Fiedler vectors or Laplacian with equivalency guarantees, and efficient neighborhood-search-based heuristic algorithms.

==> Figures/ch3/Optimal_soln_n7.txt <==
graph G {
	 size="30,30";
	 graph [fontname="Arial"];
	 node [shape = circle];
	 node [fillcolor="#FCD975", style=filled];
	 node[width=.30,height=.30,fontsize=10,fixedsize=true]
	 edge [fontsize=8];
	1 [label = 1, pos = "-4.50017,0.608562! "]
	2 [label = 2, pos = ".660303,0.901047! "]
	3 [label = 3, pos = "0.398944,-1.90016! "]
	4 [label = 4, pos = "1.46791,2.16375! "]
	5 [label = 5, pos = "0.701089,-3.51231! "]
	6 [label = 6, pos = "0.0451349,-0.0460861! "]
	7 [label = 7, pos = "1.22679,1.7852! "]
	 "1" -- "6" [label = "7.05", len = 1.2];
	 "2" -- "6" [label = "38.87", len = 1.2];
	 "2" -- "7" [label = "33.90", len = 1.2];
	 "3" -- "5" [label = "16.53", len = 1.2];
	 "3" -- "6" [label = "22.16", len = 1.2];
	 "4" -- "7" [label = "43.39", len = 1.2];
}


==> Figures/ch3/completeG_n7_1.txt <==
graph G {
	 size="30,30";
	 graph [fontname="Arial"];
	 node [shape = circle];
	 node [fillcolor="#FCD975", style=filled];
	 node[width=.40,height=.40,fontsize=11,fixedsize=true]
	 edge [fontsize=7];
	 "1" -- "2" [label = "20.99", len = 4.0];
	 "1" -- "3" [label = "45.14", len = 4.0];
	 "1" -- "4" [label = "5.51", len = 4.0];
	 "1" -- "5" [label = "11.95", len = 4.0];
	 "1" -- "6" [label = "7.05", len = 4.0];
	 "1" -- "7" [label = "34.46", len = 4.0];
	 "2" -- "3" [label = "7.30", len = 4.0];
	 "2" -- "4" [label = "13.50", len = 4.0];
	 "2" -- "5" [label = "6.95", len = 4.0];
	 "2" -- "6" [label = "38.87", len = 4.0];
	 "2" -- "7" [label = "33.90", len = 4.0];
	 "3" -- "4" [label = "18.32", len = 4.0];
	 "3" -- "5" [label = "16.53", len = 4.0];
	 "3" -- "6" [label = "22.16", len = 4.0];
	 "3" -- "7" [label = "11.04", len = 4.0];
	 "4" -- "5" [label = "31.08", len = 4.0];
	 "4" -- "6" [label = "32.07", len = 4.0];
	 "4" -- "7" [label = "43.39", len = 4.0];
	 "5" -- "6" [label = "58.01", len = 4.0];
	 "5" -- "7" [label = "3.13", len = 4.0];
	 "6" -- "7" [label = "12.61", len = 4.0];
}


==> Figures/ch4/Complete_graph.txt <==
graph G {
	 size="30,30";
	 graph [fontname="Arial"];
	 node [shape = circle];
	 node [fillcolor="#FCD975", style=filled];
	 node[width=.58,height=.58,fontsize=10,fixedsize=true]
	 "Node 1" -- "Node 2" [label = "4", len = 3];
	 "Node 1" -- "Node 3" [label = "10", len = 3];
	 "Node 1" -- "Node 4" [label = "9", len = 3];
	 "Node 1" -- "Node 5" [label = "2", len = 3];
	 "Node 1" -- "Node 6" [label = "8", len = 3];
	 "Node 1" -- "Node 7" [label = "10", len = 3];
	 "Node 1" -- "Node 8" [label = "10", len = 3];
	 "Node 2" -- "Node 3" [label = "4", len = 3];
	 "Node 2" -- "Node 4" [label = "9", len = 3];
	 "Node 2" -- "Node 5" [label = "8", len = 3];
	 "Node 2" -- "Node 6" [label = "2", len = 3];
	 "Node 2" -- "Node 7" [label = "4", len = 3];
	 "Node 2" -- "Node 8" [label = "6", len = 3];
	 "Node 3" -- "Node 4" [label = "2", len = 3];
	 "Node 3" -- "Node 5" [label = "9", len = 3];
	 "Node 3" -- "Node 6" [label = "2", len = 3];
	 "Node 3" -- "Node 7" [label = "9", len = 3];
	 "Node 3" -- "Node 8" [label = "8", len = 3];
	 "Node 4" -- "Node 5" [label = "9", len = 3];
	 "Node 4" -- "Node 6" [label = "6", len = 3];
	 "Node 4" -- "Node 7" [label = "6", len = 3];
	 "Node 4" -- "Node 8" [label = "5", len = 3];
	 "Node 5" -- "Node 6" [label = "8", len = 3];
	 "Node 5" -- "Node 7" [label = "2", len = 3];
	 "Node 5" -- "Node 8" [label = "2", len = 3];
	 "Node 6" -- "Node 7" [label = "2", len = 3];
	 "Node 6" -- "Node 8" [label = "9", len = 3];
	 "Node 7" -- "Node 8" [label = "4", len = 3];
}


==> Figures/ch4/Opt_graph_dia_2.txt <==
graph G {
	 size="30,30";
	 graph [fontname="Arial"];
	 node [shape = circle];
	 node [fillcolor="#FCD975", style=filled];
	 node[width=.58,height=.58,fontsize=10,fixedsize=true]
	 "Node 1" -- "Node 2" [label = "4", len = 1.4];
	 "Node 1" -- "Node 3" [label = "10", len = 1.4];
	 "Node 1" -- "Node 4" [label = "9", len = 1.4];
	 "Node 1" -- "Node 5" [label = "2", len = 1.4];
	 "Node 1" -- "Node 6" [label = "8", len = 1.4];
	 "Node 1" -- "Node 7" [label = "10", len = 1.4];
	 "Node 1" -- "Node 8" [label = "10", len = 1.4];
}


==> Figures/ch4/Opt_graph_dia_3.txt <==
graph G {
	 size="30,30";
	 graph [fontname="Arial"];
	 node [shape = circle];
	 node [fillcolor="#FCD975", style=filled];
	 node[width=.58,height=.58,fontsize=10,fixedsize=true]
	 "Node 1" -- "Node 3" [label = "10", len = 1.4];
	 "Node 1" -- "Node 4" [label = "9", len = 1.4];
	 "Node 2" -- "Node 4" [label = "9", len = 1.4];
	 "Node 4" -- "Node 5" [label = "9", len = 1.4];
	 "Node 4" -- "Node 6" [label = "6", len = 1.4];
	 "Node 4" -- "Node 7" [label = "6", len = 1.4];
	 "Node 4" -- "Node 8" [label = "5", len = 1.4];
}


==> Figures/ch4/plot_n40_2opt.txt <==
graph G {
	 size="30,30";
	 graph [fontname="Arial"];
	 node [shape = circle];
	 node [fillcolor="#FCD975", style=filled];
	 node[width=.60,height=.60,fontsize=11,fixedsize=true]
	 "Node 1" -- "Node 8" [label = "56", len = 1.7];
	 "Node 1" -- "Node 25" [label = "144", len = 1.7];
	 "Node 2" -- "Node 39" [label = "96", len = 1.7];
	 "Node 3" -- "Node 39" [label = "135", len = 1.7];
	 "Node 4" -- "Node 13" [label = "114", len = 1.7];
	 "Node 4" -- "Node 25" [label = "125", len = 1.7];
	 "Node 5" -- "Node 25" [label = "75", len = 1.7];
	 "Node 6" -- "Node 23" [label = "115", len = 1.7];
	 "Node 7" -- "Node 34" [label = "100", len = 1.7];
	 "Node 9" -- "Node 25" [label = "43", len = 1.7];
	 "Node 10" -- "Node 25" [label = "32", len = 1.7];
	 "Node 11" -- "Node 25" [label = "28", len = 1.7];
	 "Node 12" -- "Node 22" [label = "37", len = 1.7];
	 "Node 12" -- "Node 25" [label = "103", len = 1.7];
	 "Node 14" -- "Node 25" [label = "39", len = 1.7];
	 "Node 15" -- "Node 26" [label = "92", len = 1.7];
	 "Node 16" -- "Node 25" [label = "32", len = 1.7];
	 "Node 17" -- "Node 25" [label = "83", len = 1.7];
	 "Node 18" -- "Node 25" [label = "25", len = 1.7];
	 "Node 19" -- "Node 25" [label = "30", len = 1.7];
	 "Node 20" -- "Node 25" [label = "31", len = 1.7];
	 "Node 21" -- "Node 25" [label = "37", len = 1.7];
	 "Node 23" -- "Node 25" [label = "47", len = 1.7];
	 "Node 24" -- "Node 25" [label = "39", len = 1.7];
	 "Node 25" -- "Node 26" [label = "65", len = 1.7];
	 "Node 25" -- "Node 27" [label = "43", len = 1.7];
	 "Node 25" -- "Node 28" [label = "51", len = 1.7];
	 "Node 25" -- "Node 29" [label = "33", len = 1.7];
	 "Node 25" -- "Node 31" [label = "30", len = 1.7];
	 "Node 25" -- "Node 32" [label = "54", len = 1.7];
	 "Node 25" -- "Node 33" [label = "49", len = 1.7];
	 "Node 25" -- "Node 34" [label = "62", len = 1.7];
	 "Node 25" -- "Node 35" [label = "27", len = 1.7];
	 "Node 25" -- "Node 36" [label = "55", len = 1.7];
	 "Node 25" -- "Node 37" [label = "47", len = 1.7];
	 "Node 25" -- "Node 38" [label = "31", len = 1.7];
	 "Node 25" -- "Node 39" [label = "91", len = 1.7];
	 "Node 25" -- "Node 40" [label = "49", len = 1.7];
	 "Node 30" -- "Node 36" [label = "84", len = 1.7];
}


==> Figures/ch4/plot_n40_3opt.txt <==
graph G {
	 size="30,30";
	 graph [fontname="Arial"];
	 node [shape = circle];
	 node [fillcolor="#FCD975", style=filled];
	 node[width=.60,height=.60,fontsize=11,fixedsize=true]
	 "Node 1" -- "Node 28" [label = "121", len = 1.7];
	 "Node 2" -- "Node 30" [label = "119", len = 1.7];
	 "Node 2" -- "Node 34" [label = "108", len = 1.7];
	 "Node 2" -- "Node 39" [label = "96", len = 1.7];
	 "Node 3" -- "Node 7" [label = "83", len = 1.7];
	 "Node 3" -- "Node 27" [label = "96", len = 1.7];
	 "Node 3" -- "Node 39" [label = "135", len = 1.7];
	 "Node 4" -- "Node 36" [label = "116", len = 1.7];
	 "Node 5" -- "Node 37" [label = "102", len = 1.7];
	 "Node 6" -- "Node 10" [label = "111", len = 1.7];
	 "Node 6" -- "Node 26" [label = "122", len = 1.7];
	 "Node 6" -- "Node 39" [label = "124", len = 1.7];
	 "Node 8" -- "Node 40" [label = "78", len = 1.7];
	 "Node 9" -- "Node 36" [label = "55", len = 1.7];
	 "Node 11" -- "Node 18" [label = "98", len = 1.7];
	 "Node 11" -- "Node 38" [label = "88", len = 1.7];
	 "Node 11" -- "Node 39" [label = "102", len = 1.7];
	 "Node 12" -- "Node 39" [label = "30", len = 1.7];
	 "Node 13" -- "Node 37" [label = "85", len = 1.7];
	 "Node 14" -- "Node 39" [label = "63", len = 1.7];
	 "Node 15" -- "Node 39" [label = "27", len = 1.7];
	 "Node 16" -- "Node 39" [label = "56", len = 1.7];
	 "Node 17" -- "Node 39" [label = "49", len = 1.7];
	 "Node 19" -- "Node 39" [label = "59", len = 1.7];
	 "Node 20" -- "Node 40" [label = "59", len = 1.7];
	 "Node 21" -- "Node 39" [label = "67", len = 1.7];
	 "Node 22" -- "Node 39" [label = "32", len = 1.7];
	 "Node 23" -- "Node 39" [label = "40", len = 1.7];
	 "Node 24" -- "Node 39" [label = "81", len = 1.7];
	 "Node 25" -- "Node 32" [label = "54", len = 1.7];
	 "Node 25" -- "Node 39" [label = "91", len = 1.7];
	 "Node 28" -- "Node 39" [label = "94", len = 1.7];
	 "Node 29" -- "Node 39" [label = "44", len = 1.7];
	 "Node 31" -- "Node 39" [label = "33", len = 1.7];
	 "Node 33" -- "Node 39" [label = "84", len = 1.7];
	 "Node 35" -- "Node 37" [label = "116", len = 1.7];
	 "Node 36" -- "Node 39" [label = "116", len = 1.7];
	 "Node 37" -- "Node 39" [label = "131", len = 1.7];
	 "Node 39" -- "Node 40" [label = "131", len = 1.7];
}

